VkSplat: High-Performance 3DGS Training in Vulkan Compute

We present VkSplat, a high-performance, cross-vendor 3D Gaussian Splatting (3DGS) training pipeline implemented fully in Vulkan compute, addressing performance and compatibility limitation of existing training pipelines. With various optimizations, we achieve $3.3\times$ speed and $33\%$ VRAM reduction over CUDA+PyTorch baseline, maintaining quality, and demonstrating compatibility across GPU vendors. To the best of our knowledge, this is the first fully-Vulkan-based 3DGS training pipeline that achieves state-of-the-art performance. Code: \href{https://github.com/harry7557558/vksplat}{https://github.com/harry7557558/vksplat}

==> EGauthorGuidelines-body-ReviewSubmission.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[VkSplat]%
      {VkSplat: High-Performance 3DGS Training in Vulkan Compute}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[short1049]
% \author[D. Fellner \& S. Behnke]
{
% \parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
\parbox{\textwidth}{\centering Submission ID: short1049 }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering
    % affiliation
}
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   We present VkSplat, a high-performance, cross-vendor 3D Gaussian Splatting (3DGS) training pipeline implemented fully in Vulkan compute, addressing performance and compatibility limitation of existing training pipelines. With various optimizations, we achieve $3.3\times$ speed and $33\%$ VRAM reduction over CUDA+PyTorch baseline, maintaining quality, and demonstrating compatibility across GPU vendors. To the best of our knowledge, this is the first fully-Vulkan-based 3DGS training pipeline that achieves state-of-the-art performance.
   \\
   % Leave one blank line after the abstract, 
   % then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   % (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10010147.10010371.10010372.10010373</concept_id>
       <concept_desc>Computing methodologies~Rasterization</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010371.10010387.10010389</concept_id>
       <concept_desc>Computing methodologies~Graphics processors</concept_desc>
       <concept_significance>300</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010178.10010224.10010245.10010254</concept_id>
       <concept_desc>Computing methodologies~Reconstruction</concept_desc>
       <concept_significance>100</concept_significance>
       </concept>
   <concept>
       <concept_id>10011007.10010940.10011003.10011002</concept_id>
       <concept_desc>Software and its engineering~Software performance</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Computing methodologies~Rasterization}
\ccsdesc[300]{Computing methodologies~Graphics processors}
\ccsdesc[100]{Computing methodologies~Reconstruction}
\ccsdesc[500]{Software and its engineering~Software performance}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Since its introduction \cite{kerbl3Dgaussians}, 3D Gaussian Splatting (3DGS) has been widely adopted for fast high-quality novel view synthesis. Despite its wide application, training time and memory usage remain barriers for practical use, especially for large scenes and applications requiring timely training. While novel algorithms have been introduced to improve 3DGS quality and capability over wide range of applications, focus on efficiency is often secondary. Existing 3DGS training implementations \cite{kerbl3Dgaussians} \cite{ye2025gsplat} are often sub-optimal in performance, as well as CUDA ecosystem blocking deployment across hardware vendors.

To address these limitations, we present VkSplat, a high-performance, cross-vendor 3DGS training pipeline implemented fully in Vulkan compute. We introduce complete tile culling using a parallelizable scan-line formulation, per-Gaussian and tensor-based rasterization backward eliminating pixel-level atomic contention, and fully-fused backward projection and Adam optimizer in a single pass. Our end-to-end Vulkan implementation outperforms state-of-the-art CUDA pipelines, achieving $3.3\times$ speed up over GSplat \cite{ye2025gsplat}, 33\% VRAM reduction, and identical image quality, as well as being compatible across GPU vendors.

%-------------------------------------------------------------------------
\section{Related works}

3D Gaussian Splatting (3DGS) was introduced by \cite{kerbl3Dgaussians}, which involves representing a 3D scene using a set of Gaussian ellipsoids, typically trained through differentiable rendering using gradient descent. Each Gaussian in world-space is parameterized by mean $\mu$ interpreted as position, a covariance matrix $\Sigma$ commonly parameterized by per-axis log scales and rotation quaternion, an opacity value typically in logit space, and color parameters as spherical harmonics (SH) coefficients typically with degree 3. Most of the existing works \cite{kerbl3Dgaussians} \cite{ye2025gsplat} implement 3DGS training in CUDA and run on NVIDIA GPUs, which typically include a tile-based rasterization pipeline consisting of projection, tile binning and sorting, rasterization, backward passes for rasterization and projection, optimizer, and often densification stages.

Training a 3DGS scene traditionally takes tens of minutes to hours depending on scene complexity and number of Gaussians. Training speed can be improved by reducing the number of false-positive intersections and therefore accelerate sorting and rasterization, like introduced in \cite{radl2024stopthepop} \cite{HansonSpeedy} \cite{liao2025litegs}. The Rasterization backward step is often a bottleneck of 3DGS rasterization, and optimized implementations have been proposed by \cite{taming3dgs} \cite{liao2025litegs}. Adam optimizer is also a large performance bottleneck with large number of Gaussians, which is addressed by \cite{taming3dgs}.

In addition to training time, reliance on CUDA and PyTorch in existing implementations have limited the application of 3DGS training to NVIDIA GPUs. Numerous attempts have been made to use cross-vendor API like Vulkan for differentiable rasterization: \cite{yuan2025efficient} propose rasterization using the graphics pipeline, although an end-to-end training was not done. \cite{müller2025momentbased3dgs} claims to have a Slang+Vulkan differentiable rendering pipeline, but PyTorch is used for training. To the best of our knowledge, our work is the first end‑to‑end 3DGS training pipeline implemented entirely in Vulkan, free of any NVIDIA‑specific extensions or dependencies, while delivering performance that surpasses established CUDA‑based baselines by a substantial margin.

%-------------------------------------------------------------------------
\section{Pipeline overview}

The design goal of VkSplat focuses on high performance, cross-vendor GPU training with minimum dependency, and fidelity matching academic baselines, while conforming to the original 3DGS representation that is already widely adopted. For the main GPGPU API, we choose Vulkan, a modern framework that offers high performance and support for mainstream GPU vendors.
To that end, we decided to base our optimizations on Slang-Gaussian-Rasterization \cite{kopanas24slanggs}, a differentiable 3DGS renderer based on Slang shading language. A key strength of Slang is its ability to target multiple backends. Although the original implementation was designed for a CUDA backend with PyTorch bindings, we successfully run it with a Vulkan backend and preserve the flexibility to extend support to additional backends in the future.

%-------------------------------------------------------------------------
\section{Key technical contributions}

In addition to introducing a cross-vendor, minimal-dependency Vulkan-based end-to-end 3DGS training pipeline, numerous algorithmic optimizations are made to push performance exceeding CUDA baselines while maintaining fidelity. Notable technical contributions are summarized below.

%-------------------------------------------------------------------------
\subsection{Complete tile culling using scan-line intersection}

In tile-based rendering, a list of Gaussian-tile intersections is generated and traversed.
% Intersections are generated per Gaussian, and then sorted first by tile ID then by Gaussian depth, and the rasterization pipeline traverses through a list of tiles and blends colors.
Existing implementations produce many false-positive intersections: In \cite{kerbl3Dgaussians}, all tiles overlapping with a circle with a radius equal to 3 times of Gaussian ellipse's major axis’s standard deviation are included in list of intersections;
% (See Figure xx; Note that in actual ellipse is often larger, especially for low-opacity Gaussians.)
\cite{radl2024stopthepop} uses tiles overlapping with tight bounding boxes of Gaussians, which still produces false positives
% , especially with presence of highly anisotropic Gaussians that are diagonal in screen space
. Excessive false-positive intersections drop performance in sorting and rasterization and increases VRAM required to store binned Gaussians. \cite{radl2024stopthepop} culls false positive intersections in a separate pass, but this introduces overhead in computation time and VRAM usage.

% \begin{figure}
%     \centering
%     \includegraphics[width=\linewidth]{fig_tile_culling_comparison.png}
%     \caption{Tile culling strategy in Inria, GSplat, and ours. Inria strategy produces large number of false positives in presence of anisotropic Gaussians. GSplat strategy still produces false positives, especially in presence of anisotropic Gaussians that are diagonal in screen space. Our strategy fully eliminates false-positive intersections. We implement this in fully-fused shaders without introducing additional VRAM usage.}
%     \label{fig:placeholder}
% \end{figure}
 
We use a framework similar to the original Slang-Gaussian-Rasterization \cite{kopanas24slanggs}, where the number of the intersecting tiles is computed in the projection-forward pass for each Gaussian, and a separate pass fills the buffer with tile-depth pairs. Inspired by \cite{HansonSpeedy} \cite{liao2025litegs}, we cull Gaussians completely using a scan-line-like approach.
Given a Gaussian in screen space represented as an ellipse containing regions where the opacity is above a threshold, and two coordinates along an axis representing tile boundary, we are able to compute closed-form minimum and maximum coordinate along the other axis that intersect the ellipse, allowing efficient intersection counting and traversal, as shown in Figure \ref{fig:tile-culling}.
\begin{figure}
    \centering
    \includegraphics[width=0.67\linewidth]{tile-culling.png}
    \caption{Given a screen-space Gaussian ellipse, we first pick the shorter dimension (vertical axis in the case). For each row (or column) of tiles, we first find the minimum and maximum coordinate of the ellipse within the row (orange region), which is either at boundary (red +) or at global extreme points of the ellipse (red ×). We implement the closed-form solution as a highly optimized branchless function. By rounding down the minimum coordinate and rounding up the maximum coordinate toward tile boundary, we are able to efficiently count or iterate through tiles overlapped by the ellipse (orange and green region) without false positive or negative.}
    \label{fig:tile-culling}
\end{figure}

%-------------------------------------------------------------------------
\subsection{Rasterization backward with adaptive scheduling}

In existing implementations \cite{kerbl3Dgaussians} \cite{ye2025gsplat}, rasterization backward launches threads per pixel. However, gradient must be atomically added to each Gaussian from each pixel, which results in high contention. This is commonly addressed by performing subgroup-level reduction and atomic add with one thread per subgroup. However, subgroup reduction involves subgroup-level synchronization, which introduces a new performance bottleneck.

In our work, we mainly use two implementations of 3DGS rasterization backward. The first implementation was inspired by \cite{taming3dgs}, where we launch threads per Gaussian instead of per pixel. Only one atomic add is needed per tile per Gaussian, significantly reducing atomic contention. Instead of using Gaussian batches fixed to warp size, we launch one thread block per tile and dynamically adjust batch size based on number of Gaussians binned to the tile. For a tile with $P$ pixels and $N$ binned Gaussians, with Gaussian batch size $S$, the latency is approximately proportional to the product of number of batches $(P+S)/P$ and number of Gaussians traversed per batch $(N+S)/S$, minimized by $S=\sqrt{NP}$. We choose $S$ by rounding up $\sqrt{NP}$ to a multiple of subgroup size, capped to $128$ that balances performance and hardware occupancy, which empirically produces the lowest latency.

Our second implementation draws inspiration from \cite{liao2025tcgs}, which presents a fast forward rasterization method leveraging FP16 tensor cores. We adopt a similar strategy for the backward pass, formulating gradient computation as a matrix‑multiplication operation followed by an iterative reconstruction of pixel states. However, due to precision issues observed with FP16, our implementation operates entirely in FP32 while still performing the matrix‑multiplication step in shared memory, enabling full parallelization with high subgroup occupancy.

In our benchmark, we notice the fastest implementation fluctuates between hardware, dataset, and training hyperparameters. To automatically find the fastest implementation with minimum manual tuning, we use a Thompson sampling scheduler, which randomly chooses an implementation based on prior belief of latency distribution of implementations, and the backward pass is timed and belief of latency distribution of each implementation is updated.
% To help initialization and well as adapting to change in latency as training progresses, we force each implementation to be sampled a fixed number of times at the beginning of training, and each implementation is sampled at least once every 100 training iterations. 
Compared to using a fixed implementation, this significantly improves performance when the other implementation is faster, while introducing less than 1\% overhead in total training time when the used implementation is already the fastest.

%-------------------------------------------------------------------------
\subsection{Fused projection backward and optimizer}

Most existing 3DGS training implementations use Adam optimizer from PyTorch, which is not fused by default and incur unnecessary memory footprint. The largest Gaussian attribute, SH coefficients, involves separate learning rates for degree 0 and the rest of parameters, and concatenation of large tensors in existing implementations \cite{kerbl3Dgaussians} \cite{ye2025gsplat} unnecessarily increase memory footprint. \cite{taming3dgs} addresses this issue by avoiding concatenation. However, the gradients of Gaussian parameters still need to be stored. Separately storing log and logit mapping of scales and opacities also introduces memory footprint.
In our implementation, we fuse projection backward and Adam optimizer into a single kernel, as well as transforming value and gradient of scales and opacities to log and logit space within the optimizer, which completely eliminates aforementioned memory footprint.

%-------------------------------------------------------------------------
\subsection{32-bit tile-depth pair sorting}

Sorting implementations in Vulkan \cite{park24vkradixsort} are often slower than CUDA's heavily engineered built-in sorting. To address this limitation, we use 32-bit sorting keys that involve tile ID in higher bits and depth in lower bits. We map depth using the function $z \rightarrow (2z + 1) / (z + 1)$, which maps positive real values into values between 1 and 2 (exclusive), in a way that only the lower 23 mantissa bits are different when represented in FP32. Instead of following popular CUDA implementations that use 64-bit sorting keys with tile ID in higher 32 bits and depth in lower 32 bits, we use a 32-bit sorting key with tile ID in minimum number of higher bits, and place higher bits of floating point mantissa in lower bits. On images with resolution up to 1080p with $16\times16$ tile size, this leads no more than 14 bits for tile ID and at least 18 bits for depth. We reduced latency in tile binning and sorting under inherent performance disadvantage associated with Vulkan, without noticing any difference in quality metrics compared to using 64-bit sorting.

%-------------------------------------------------------------------------
\subsection{Fully-fused loss gradient evaluation}

3DGS training conventionally use a weighted sum of $L_1$ and SSIM losses. Existing 3DGS implementations \cite{kerbl3Dgaussians} \cite{ye2025gsplat} explicitly evaluate $L_1$ loss in PyTorch, and use a fused-ssim library \cite{taming3dgs} for SSIM loss, which operates on channel-first memory layout that requires conversion from typically channel-last 3DGS renders. In our implementation, instead of computing a scalar loss and back-propagate through the loss function, we use a fully-fused kernel that directly computes the gradient of the loss of weighted sum of $L_1$ and SSIM in a single pass, without intermediate global reduction or memory layout conversion. Also, we store the reference image in $4\times$UINT8 RGBA pixels, without conversion into FP32 that introduce additional memory overhead like in PyTorch. Support for alpha masking is also fused with near-zero overhead.

%-------------------------------------------------------------------------
\subsection{Additional features}

We implement initialization and two densification strategies, default \cite{kerbl3Dgaussians} and MCMC \cite{kheradmand20243d}, closely following \cite{ye2025gsplat}, in Vulkan in as few shader launches as possible. Degree 3 SH include 48 FP32 coefficients per Gaussian, which we split into 12 128-bit values in a column-based format aligned with subgroup size, offering improved memory coalescing. Likewise, we also fuse scale and opacity into a single 128-bit value. We support training on images with non-centered and distorted camera models, implemented in a way similar to \cite{liao2024fisheyegs} that offers compatibility with conventional 3DGS representation \cite{kerbl3Dgaussians}. %We also implemented anti-aliasing introduced in \cite{Yu2024MipSplatting} that is moderately widely adopted for better generalization across rendering resolutions.

%-------------------------------------------------------------------------
\section{Results}

We evaluate VkSplat on 7 permissively released scenes from the Mip-NeRF 360 dataset \cite{barron2022mipnerf360} and report mean quantitative results across datasets in Table \ref{tab:quality} and \ref{tab:resource}. Following \cite{ye2025gsplat}, instead of training on already-downscaled compressed images, we downscale images with highest resolution and save in lossless 8-bit PNG format. We use training resolution and selection of validation images consistent with existing academic benchmarks. We train our models using the same hyperparameters as default of \cite{ye2025gsplat}.

%-------------------------------------------------------------------------
\subsection{Quality}

Due to the stochastic nature of 3DGS training, we run the training 5 times for each scene with each method, and report the mean metrics (PSNR, SSIM, LPIPS evaluated consistent with \cite{ye2025gsplat}, and number of Gaussians) with 90\% confidence interval, rounded consistent with existing reports. As can be seen in Table \ref{tab:quality}, our implementation produces quality consistent with baseline.

\begin{table}%[H]
    \centering
    \caption{Metrics of GSplat \cite{ye2025gsplat} and our VkSplat with uncertainty. Each implements default \cite{kerbl3Dgaussians} and MCMC \cite{kheradmand20243d} densification strategies. Number of Gaussians is in millions.}
    \label{tab:quality}
    \begin{tabular}{|c|c|c|c|c|}
        \hline
        \thead{Metric} & \thead{GSplat\\Default} & \thead{VkSplat\\Default} & \thead{GSplat\\MCMC} & \thead{VkSplat\\MCMC} \\
        \hline
        PSNR & 29.[19-25] & 29.2[1-8] & 29.4[3-5] & 29.4[0-3] \\
        SSIM & 0.87[8-9] & 0.878 & 0.881 & 0.880 \\
        LPIPS & 0.124 & 0.123 & 0.1[29-30] & 0.128 \\
        \makecell{NumGS} & 3.0[6-8] & 3.0[2-6] & 1.00 & 1.00 \\
        \hline
    \end{tabular}
\end{table}

% GSplat default:
% psnr 29.14537709697872 29.289014687689246
% ssim 0.8783397606349828 0.8794160911106224
% lpips 0.12357926255753737 0.12399990288411195
% time 1316.4508665496544 1339.4603652542398
% memory 4.546275153545737 4.621143026647483
% num_GS 3044252.2128348825 3095228.072879403

% VkSplat Default:
% psnr 29.172347648643598 29.316964360298353
% ssim 0.877611612281775 0.8781288994870349
% lpips 0.12257946508785428 0.12326322384729627
% time 378.0831790561599 390.5565313755458
% memory 3846645590.7449265 3956815103.1979313
% num_GS 2999646.512524277 3090094.0017614365

% GSplat MCMC 1M:
% psnr 29.397260616413405 29.46666891413905
% ssim 0.880912033836626 0.8813092889042015
% lpips 0.12927745881495006 0.12983863606379165
% time 942.7797591614734 957.6378484456872
% memory 1.36013418763131 1.3716061099586732
% num_GS 1000000.0 1000000.0

% VkSplat MCMC 1M:
% psnr 29.324230886061713 29.425147845830267
% ssim 0.8796434161968764 0.8805515421015057
% lpips 0.12790056689482224 0.12859711519570152
% time 235.63637080588165 236.63494857649
% memory 990739267.4522982 997421909.2334161
% num_GS 1000000.0 1000000.0

%-------------------------------------------------------------------------
\subsection{Resource usage}

We benchmarked our implementation against the baseline \cite{ye2025gsplat} on an NVIDIA RTX 3090 GPU. We queried each stage of the 3DGS training and reported corresponding timing, averaged across the 7 scenes, presented in Table \ref{tab:resource}. As can be seen, we are around $3.3\times$ faster than the baseline, using around 33\% less VRAM. We are also faster than the baseline in every single step of the pipeline, with the exception of tiling and sorting, which CUDA is inherently faster due to highly optimized built-in sorting and low-latency device-host synchronization. Our complete tile culling accelerates rasterization, added on top of our optimized rasterization backward. Fused projection backward and optimizer and efficient memory layout SH coefficients speed up projection forward, projection backward, and optimizer by multiple times. With fused kernels, loss gradient evaluation and densification is also multiple times faster. GSplat has large time unaccounted by queries; code profiling shows this consists of largely backward of SH tensor concatenation and small kernel launches managed by PyTorch.

\begin{table}%[H]
    \centering
    \caption{Resource usage of VkSplat compared to baseline, including overall time/VRAM and timing breakdown of each step. In VkSplat, projection backward and optimizer are fused into one step.}
    \label{tab:resource}
    \begin{tabular}{|c|c|c|c|c|}
        \hline
        \thead{Metric} & \thead{GSplat\\Default} & \thead{VkSplat\\Default} & \thead{GSplat\\MCMC} & \thead{VkSplat\\MCMC} \\
        \hline
        Total Time & 1384 s & 416 s & 995 s & 300 s \\
        Total VRAM & 4.56 GiB & 3.01 GiB & 1.37 GiB & 0.93 GiB \\
        \hline
        Project Fwd & 94 s & 22 s & 40 s & 9 s \\
        Tiling/Sorting & 42 s & 42 s & 41 s & 43 s \\
        Raster Fwd & 69 s & 30 s & 71 s & 29 s \\
        Loss & 103 s & 31 s & 110 s & 31 s \\
        Raster Bwd & 246 s & 139 s & 268 s & 130 s \\
        % \multicolumn{1}*{Project Bwd} & \multicolumn{1}*{61 s} & \multirow{2}*{110 s} & \multicolumn{1}*{33 s} & \multirow{2}*{47 s} \\
        % \multicolumn{1}*{Optimizer} & \multicolumn{1}*{398 s} & & \multicolumn{1}*{172 s} & \\
        Project Bwd & 61 s & \multirow{2}*{131 s} & 33 s & \multirow{2}*{47 s} \\
        Optimizer & 398 s & & 172 s & \\
        Densify & 31 s & 10 s & 61 s & 3 s \\
        Unaccounted & 341 s & 10 s & 200 s & 9 s \\
        \hline
    \end{tabular}
\end{table}


%-------------------------------------------------------------------------
\subsection{Cross-vendor compatibility}

To demonstrate our capability to perform on GPUs without CUDA support, we trained Mip-NeRF 360 bicycle scene with default densification on both NVIDIA RTX 3090 and AMD Radeon RX 7800 XT, on respectively Windows 11 and Ubuntu 24.04 operating systems. For both GPUs, we achieved consistent quality metrics, VRAM usage, and number of Gaussians. Training took 581 seconds on RTX 3090 and 1350 seconds on Radeon RX 7800 XT. We notice the steps with the most significant speed differences are fused projection backward and optimizer is (231 s vs 757 s) and sorting (14.9 s vs 373 s), which are bound by respectively register pressure and heavy use of subgroup operations. We believe that the gap can be mitigated with hardware-specific optimizations.

%-------------------------------------------------------------------------
\section{Discussion and limitations}

While we only tested with Vulkan, due to the versability of Slang, this work can be easily extended to other backends like CUDA, Metal, DirectX, WebGPU, etc., offering compatibility across various hardware and platforms. Since the same 3DGS pipeline components (tile culling, rasterization, optimizer) are shared with other splatting variants, the same optimizations in our work can be easily extended to other splatting pipelines and benefit wide range of applications.
However, our current implementation lacks features such as exposure correction, depth/normal supervision, multi-image batching, multi-GPU training, etc. that are implemented in mature 3DGS software \cite{kerbl3Dgaussians} \cite{ye2025gsplat} and proven useful for real-world applications. Also, we closely followed \cite{ye2025gsplat} in densification implementation \cite{kerbl3Dgaussians} \cite{kheradmand20243d} and currently do not support more efficient densification strategies \cite{taming3dgs} \cite{liao2025litegs} %\cite{flashgs} \cite{improvedgs}
. Additional features and more efficient densification strategies can be implemented into VkSplat with engineering effort.

%-------------------------------------------------------------------------
\section{Conclusion}

We presented VkSplat, an end-to-end 3DGS training pipeline implemented fully in Vulkan compute, which demonstrates careful GPU optimization yielding substantial performance gains, achieving $3.3\times$ speedup, using 33\% less VRAM, being cross-platform, while remaining high-fidelity.
We plan to publicly release our code for reproducibility and community benefit.

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

% %-------------------------------------------------------------------------
% \subsection{Margins and page numbering}

% All printed material, including text, illustrations, and charts,
% must be kept within a print area %6.31 inches (16.03 cm) 
% 7 inches (17.7 cm) wide by
% %9.10 inches (23.13 cm) 
% 9.44 inches (24 cm) high. Do not write or print anything
% outside the print area. Number your pages on odd sites right
% above, on even sites left above, no page number on the first site.
% Page numbers should be local to each paper in the format 
%                $<i> of <n>$
% with $i$ the current page number and $n$ the total number of pages of the respective paper.



% %------------------------------------------------------------------------
% \subsection{Formatting your paper}

% % All text with the exception of the abstract must be in a two-column format.
% % The total allowable width of the text area -- including header and footer
% % lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% % 
% % Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% % between them.

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

% Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

% The space between the header line and the first line of the text body and
% between the last line of the text body and the footer line is 5\,mm
% (0.196 inch) each.

% %-------------------------------------------------------------------------
% \subsection{Type-style and fonts}

% Wherever Times is specified, Times Roman may also be used. If
% neither is available on your word processor, please use the font
% closest in appearance to Times that you have access to. Only
% Type-1 fonts will be accepted.

% MAIN TITLE. The title should be in Times 17-point, boldface type and
% centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
% and adverbs; do not capitalize articles, coordinate conjunctions, or
% prepositions (unless the title begins with such a word). Leave two blank
% lines after the title.

% AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
% printed in Times 9-point, non-boldface type. This information is to be
% followed by two blank lines.

% The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
% two-column format.

% MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
% double-spacing. All paragraphs should be indented 1 em (the length of the
% dash in the actual font). Make sure your text is fully justified -- that is,
% flush left and flush right. Please do not place any additional blank lines
% between paragraphs. Figure and table captions should be 9-point Times
% boldface type as in Figure~\ref{fig:firstExample}.

% \noindent Long captions should be set as in Figure~\ref{fig:ex1} or
% Figure~\ref{fig:ex3}.

% \begin{figure}[htb]
%    % an empty figure just consisting of the caption lines
%    \caption{\label{fig:ex1}
%      'Empty' figure only to serve as an example of long caption requiring 
%      more than one line. It is not typed centered but aligned on both sides.}
% \end{figure}

% \noindent
% Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

% \noindent Callouts should be 9-point Times, non-boldface type. Initially
% capitalize only the first word of section titles and first-, second-, and
% third-order headings.

% FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
% 9-point boldface, initially capitalized, flush left, with one blank line
% before, and one blank line after.

% SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
% 9-point boldface, initially capitalized, flush left, with one blank line
% before, and one after. If you require a third-order heading (we discourage
% it), use 9-point Times, boldface, initially capitalized, flush left, preceded
% by one blank line, followed by a period and your text on the same line.

% The headline \emph{(authors / title)} must be shortened if it uses the full 
% two column width of the main text.
% There must be enough space for the page numbers. Please use ``et al.'' if 
% there are more than three authors and specify a shortened version for your title.
% %-------------------------------------------------------------------------
% \subsection{Footnotes}

% Please do \emph{not} use footnotes at all!


% %-------------------------------------------------------------------------
% \subsection{References}

% List all bibliographical references in 9-point Times, single-spaced, at the
% end of your paper in alphabetical order. When referenced in the text, enclose
% the citation index in square brackets, for example~\cite{Lous90}. Where
% appropriate, include the name(s) of editors of referenced books.

% For your references please use the following algorithm:
% \begin{itemize} 
% \item \textbf{one} author: first 3 chars plus year -- 
%       e.g.\ \cite{Lous90}
% \item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
%       of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
%       or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
% \item \textbf{more than 4} authors: first char of family name from 
%       first 3 authors followed by a '*' followed by the year -- 
%       e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
% \end{itemize}

% For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
% \texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

% For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
% %  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
% %  and update filename database.
% %-------------------------------------------------------------------------
% \subsection{Illustrations, graphs, and photographs}

% All graphics should be centered.

% %%%
% %%% Figure 1
% %%%
% \begin{figure}[htb]
%   \centering
%   % the following command controls the width of the embedded PS file
%   % (relative to the width of the current column)
%   \includegraphics[width=.8\linewidth]{sampleFig}
%   % replacing the above command with the one below will explicitly set
%   % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
%   % It will also prevent LaTeX from reading the PS file to determine
%   % the bounding box (i.e., it will speed up the compilation process)
%   % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
%   %
%   \parbox[t]{.9\columnwidth}{\relax
%            For all figures please keep in mind that you \textbf{must not}
%            use images with transparent background! 
%            }
%   %
%   \caption{\label{fig:firstExample}
%            Here is a sample figure.}
% \end{figure}

% If your paper includes images, it is very important that they are of
% sufficient resolution to be faithfully reproduced.

% To determine the optimum size (width and height) of an image, measure
% the image's size as it appears in your document (in millimeters), and
% then multiply those two values by 12. The resulting values are the
% optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
% will suffer if these guidelines are not followed.

% Example 1: 
% %
% An image measures 50\,mm by 75\,mm when placed in a document. This
% image should have a resolution of no less than 600 pixels by 900
% pixels in order to be reproduced faithfully.

% Example 2: 
% %
% Capturing a screenshot of your entire $1024 \times 768$ pixel display
% monitor may be useful in illustrating a concept from your research. In
% order to be reproduced faithfully, that $1024 \times 768$ image should
% be no larger than 85 mm by 64 mm (approximately) when placed in your
% document.


% %-------------------------------------------------------------------------
% \subsection{Color}

% \textbf{Please observe:} as of 2003 publications in the proceedings of the
% Eurographics Conference can use color images throughout the paper. No
% separate color tables are necessary.

% However, workshop proceedings might have different agreements! 
% Figure~\ref{fig:ex3} is an example for creating color plates.

% %------------------------------------------------------------------------
% \subsection{Embedding of Hyperlinks / Typesetting of URLs}

% Due to the use of the package \texttt{hyperref} the original behavior
% of the command $\backslash$\texttt{url} from the package \texttt{url}
% is not available. To circumvent this problem we either recommend to
% use the command $\backslash$\texttt{httpAddr} from the 
% included package \texttt{egweblnk} (see below) or to replace the
% command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
% -- e.g. in cases where $\backslash$\texttt{url} has been used
% widely in BibTeX-References. In the latter case we suggest to run
% BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
% $\backslash$\texttt{webLink}

% \noindent
% The provided commands for hyperlinks, in a nutshell, are:

% \begin{description} \itemsep 1ex
% \item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
%       \mbox{}\\
%       e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

% \item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
%       \mbox{}\\
%       e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

% \item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
%       \mbox{}\\
%       e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

% \item[\webLinkFont $\backslash$URL \{url\}]
%       \mbox{}\\
%       e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

% \item[\webLinkFont $\backslash$MailTo \{Email addr\}]
%       \mbox{}\\
%       e.g. \  \MailTo{publishing@eg.org}

% \item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
%       \mbox{}\\
%       e.g. \  \MailToNA{publishing}{@eg.org}

% \item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
%       \mbox{}\\
%       e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

% \end{description}


% %------------------------------------------------------------------------
% \subsection{PDF Generation}

% Your final paper should be delivered as a PDF document with all typefaces
% embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
% create this PDF document. Adobe Acrobat Distiller may be used in place of
% \texttt{ps2pdf}.

% Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
% PDFWriter will be returned to the author for revision. \texttt{pdftex} and
% \texttt{pdflatex} (and its variants) can be used only if the author can
% make certain that all typefaces are embedded and images are not downsampled
% or subsampled during the PDF creation process.

% Users with no access to these PDF creation tools should make available a
% PostScript file and we will make a PDF document from it.


% The PDF file \emph{must not} be change protected.

% %------------------------------------------------------------------------
% \subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

% \noindent
% \texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
% flags in order to use Type 1 PostScript typefaces:

% \begin{verbatim}
%     dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
% \end{verbatim}


% \noindent
% If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
% order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
% creation process:

% \begin{verbatim}
%   ps2pdf -dMaxSubsetPct=100 \
%          -dCompatibilityLevel=1.3 \
%          -dSubsetFonts=true \
%          -dEmbedAllFonts=true \
%          -dAutoFilterColorImages=false \
%          -dAutoFilterGrayImages=false \
%          -dColorImageFilter=/FlateEncode \
%          -dGrayImageFilter=/FlateEncode \
%          -dMonoImageFilter=/FlateEncode \
%          mypaper.ps mypaper.pdf
% \end{verbatim}


% If you are using version 8.x of GhostScript, please use this method in place of the example above:
% \begin{verbatim}
%   ps2pdf -dPDFSETTINGS=/prepress \
%          -dCompatibilityLevel=1.3 \
%          -dAutoFilterColorImages=false \
%          -dAutoFilterGrayImages=false \
%          -dColorImageFilter=/FlateEncode \
%          -dGrayImageFilter=/FlateEncode \
%          -dMonoImageFilter=/FlateEncode \
%          -dDownsampleColorImages=false \
%          -dDownsampleGrayImages=false \
%          mypaper.ps mypaper.pdf
% \end{verbatim}

% %------------------------------------------------------------------------
% \subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

% \noindent
% Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
% to enable inclusion of the standard (or base) 14 typefaces.

% Linux users can run the \texttt{updmap} script to do this:
% \begin{verbatim}
% updmap --setoption pdftexDownloadBase14 true
% \end{verbatim}

% Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
% of the following may be present):
% \begin{verbatim}
%   INSTALLDIR\texmf\web2c\updmap.cfg
%   INSTALLDIR\localtexmf\miktex\config\updmap.cfg
% \end{verbatim}

% Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
% \httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

% %------------------------------------------------------------------------
% \subsubsection*{Configuration Notes: Acrobat Distiller}

% We recommend to use a Distiller job options file that embeds
% all typefaces and does not downsample or subsample images when creating the PDF document.
% %------------------------------------------------------------------------
% \subsection{License Form}

% You must include your signed Eurographics License Form 
% when you submit your finished paper. We MUST have this form before
% your paper can be published in the proceedings.

% There is a separate workflow for signing licenses for Computer Graphics Forum
% (regular issues, conference issue, special issues).

% %-------------------------------------------------------------------------
% \subsection{Conclusions}

% Please direct any questions to the production editor in charge of
% these proceedings.

% %-------------------------------------------------------------------------
% % bibtex
% \bibliographystyle{eg-alpha-doi} 
% \bibliography{egbibsample}       

% % biblatex with biber
% % \printbibliography                

% %-------------------------------------------------------------------------
% %Color tables are no longer required for purely electronic publications.
% \newpage


% \begin{figure*}[tbp]
%   \centering
%   \mbox{} \hfill
%   % the following command controls the width of the embedded PS file
%   % (relative to the width of the current column)
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   % replacing the above command with the one below will explicitly set
%   % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
%   % It will also prevent LaTeX from reading the PS file to determine
%   % the bounding box (i.e., it will speed up the compilation process)
%   % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
%   \hfill
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   \hfill \mbox{}
%   \caption{\label{fig:ex3}%
%            For publications with color tables (i.e., publications not offering
%            color throughout the paper) please \textbf{observe}: 
%            for the printed version -- and ONLY for the printed
%            version -- color figures have to be placed in the last page.
%            \newline
%            For the electronic version, which will be converted to PDF before
%            making it available electronically, the color images should be
%            embedded within the document. Optionally, other multimedia
%            material may be attached to the electronic version. }
% \end{figure*}

\end{document}


==> EGauthorGuidelines-body-sub.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
%\author[D. Fellner \& S. Behnke]
\author[SUBMISSION ID]{SUBMISSION ID}
% {\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
% %        $^2$ Another Department to illustrate the use in papers from authors
% %             with different affiliations
%        }
% }
%}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=0.9\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


